Interactive Text Graph Mining with a Prolog-based Dialog Engine

On top of a neural network-based dependency parser and a graph-based natural language processing module we design a Prolog-based dialog engine that explores interactively a ranked fact database extracted from a text document. We reorganize dependency graphs to focus on the most relevant content elements of a sentence and integrate sentence identifiers as graph nodes. Additionally, after ranking the graph we take advantage of the implicit semantic information that dependency links and WordNet bring in the form of subject-verb-object, is-a and part-of relations. Working on the Prolog facts and their inferred consequences, the dialog engine specializes the text graph with respect to a query and reveals interactively the document's most relevant content elements. The open-source code of the integrated system is available at https://github.com/ptarau/DeepRank . Under consideration in Theory and Practice of Logic Programming (TPLP).

==> figs/1_Sheet1.txt <==
_201203_UML_SIGN
type=4
name=fe81fc5b_4
aShapeNum=0
frame.origin.x=380.300781
frame.origin.y=242.820312
frame.size.width=135.207031
frame.size.height=102.023438
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=0
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aAttached=1
boxText={\rtf1\ansi\ansicpg1252\cocoartf2512{XUONGDONG_N}\cocoatextscaling0\cocoaplatform0{\fonttbl\f0\fswiss\fcharset0 Helvetica;}{XUONGDONG_N}{\colortbl;\red255\green255\blue255;\red0\green0\blue0;}{XUONGDONG_N}{\*\expandedcolortbl;;\csgenericrgb\c0\c0\c0;}{XUONGDONG_N}\pard\tx560\tx1120\tx1680\tx2240\tx2800\tx3360\tx3920\tx4480\tx5040\tx5600\tx6160\tx6720\pardirnatural\qc\partightenfactor0{XUONGDONG_N}{XUONGDONG_N}\f0\fs26 \cf2 sits VBZ}
aHorAlign=1
aVerAlign=1
aWrap=1
_201203_UML_SIGN
type=4
name=fe9d8aa4_17
aShapeNum=0
frame.origin.x=266.250000
frame.origin.y=476.310547
frame.size.width=146.781250
frame.size.height=60.085938
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=0
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aAttached=1
boxText={\rtf1\ansi\ansicpg1252\cocoartf2512{XUONGDONG_N}\cocoatextscaling0\cocoaplatform0{\fonttbl\f0\fswiss\fcharset0 Helvetica;}{XUONGDONG_N}{\colortbl;\red255\green255\blue255;\red0\green0\blue0;}{XUONGDONG_N}{\*\expandedcolortbl;;\csgenericrgb\c0\c0\c0;}{XUONGDONG_N}\pard\tx560\tx1120\tx1680\tx2240\tx2800\tx3360\tx3920\tx4480\tx5040\tx5600\tx6160\tx6720\pardirnatural\qc\partightenfactor0{XUONGDONG_N}{XUONGDONG_N}\f0\fs26 \cf2 cat NN}
aHorAlign=1
aVerAlign=1
aWrap=0
_201203_UML_SIGN
type=4
name=fe9e7c37_18
aShapeNum=0
frame.origin.x=528.933594
frame.origin.y=471.046875
frame.size.width=149.312500
frame.size.height=70.613281
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=0
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aAttached=1
boxText={\rtf1\ansi\ansicpg1252\cocoartf2512{XUONGDONG_N}\cocoatextscaling0\cocoaplatform0{\fonttbl\f0\fswiss\fcharset0 Helvetica;}{XUONGDONG_N}{\colortbl;\red255\green255\blue255;\red0\green0\blue0;}{XUONGDONG_N}{\*\expandedcolortbl;;\csgenericrgb\c0\c0\c0;}{XUONGDONG_N}\pard\tx560\tx1120\tx1680\tx2240\tx2800\tx3360\tx3920\tx4480\tx5040\tx5600\tx6160\tx6720\pardirnatural\qc\partightenfactor0{XUONGDONG_N}{XUONGDONG_N}\f0\fs26 \cf2 mat NN}
aHorAlign=1
aVerAlign=1
aWrap=0
_201203_UML_SIGN
type=4
name=fea02ecd_19
aShapeNum=0
frame.origin.x=326.289062
frame.origin.y=64.863281
frame.size.width=256.652344
frame.size.height=85.035156
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=0
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aAttached=1
boxText={\rtf1\ansi\ansicpg1252\cocoartf2512{XUONGDONG_N}\cocoatextscaling0\cocoaplatform0{\fonttbl\f0\fswiss\fcharset0 Helvetica;}{XUONGDONG_N}{\colortbl;\red255\green255\blue255;\red0\green0\blue0;}{XUONGDONG_N}{\*\expandedcolortbl;;\csgenericrgb\c0\c0\c0;}{XUONGDONG_N}\pard\tx560\tx1120\tx1680\tx2240\tx2800\tx3360\tx3920\tx4480\tx5040\tx5600\tx6160\tx6720\pardirnatural\qc\partightenfactor0{XUONGDONG_N}{XUONGDONG_N}\f0\fs28 \cf2 The cat sits on the mat.}
aHorAlign=1
aVerAlign=1
aWrap=0
_201203_UML_SIGN
type=1
name=fea1d84a_1a
aShapeNum=0
frame.origin.x=392.771484
frame.origin.y=175.476562
frame.size.width=110.265625
frame.size.height=34.507812
angle=359.653168
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=0
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aAttached=1
boxText={\rtf1\ansi\ansicpg1252\cocoartf2512{XUONGDONG_N}\cocoatextscaling0\cocoaplatform0{\fonttbl\f0\fswiss\fcharset0 Helvetica;}{XUONGDONG_N}{\colortbl;\red255\green255\blue255;\red0\green0\blue0;}{XUONGDONG_N}{\*\expandedcolortbl;;\csgenericrgb\c0\c0\c0;}{XUONGDONG_N}\pard\tx560\tx1120\tx1680\tx2240\tx2800\tx3360\tx3920\tx4480\tx5040\tx5600\tx6160\tx6720\pardirnatural\qc\partightenfactor0{XUONGDONG_N}{XUONGDONG_N}\f0\fs24 \cf2 predicate\{XUONGDONG_N}}
aHorAlign=1
aVerAlign=1
aWrap=0
_201203_UML_SIGN
type=4
name=fea4618b_1b
aShapeNum=0
frame.origin.x=120.165565
frame.origin.y=613.199219
frame.size.width=110.273438
frame.size.height=52.933594
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=0
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aAttached=1
boxText={\rtf1\ansi\ansicpg1252\cocoartf2512{XUONGDONG_N}\cocoatextscaling0\cocoaplatform0{\fonttbl\f0\fswiss\fcharset0 Helvetica;}{XUONGDONG_N}{\colortbl;\red255\green255\blue255;\red0\green0\blue0;}{XUONGDONG_N}{\*\expandedcolortbl;;\csgenericrgb\c0\c0\c0;}{XUONGDONG_N}\pard\tx560\tx1120\tx1680\tx2240\tx2800\tx3360\tx3920\tx4480\tx5040\tx5600\tx6160\tx6720\pardirnatural\qc\partightenfactor0{XUONGDONG_N}{XUONGDONG_N}\f0\fs24 \cf2 The DT}
aHorAlign=1
aVerAlign=1
aWrap=0
_201203_UML_SIGN
type=4
name=fea71522_1f
aShapeNum=0
frame.origin.x=541.207947
frame.origin.y=633.902344
frame.size.width=109.785156
frame.size.height=56.871094
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=0
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aAttached=1
boxText={\rtf1\ansi\ansicpg1252\cocoartf2512{XUONGDONG_N}\cocoatextscaling0\cocoaplatform0{\fonttbl\f0\fswiss\fcharset0 Helvetica;}{XUONGDONG_N}{\colortbl;\red255\green255\blue255;\red0\green0\blue0;}{XUONGDONG_N}{\*\expandedcolortbl;;\csgenericrgb\c0\c0\c0;}{XUONGDONG_N}\pard\tx560\tx1120\tx1680\tx2240\tx2800\tx3360\tx3920\tx4480\tx5040\tx5600\tx6160\tx6720\pardirnatural\qc\partightenfactor0{XUONGDONG_N}{XUONGDONG_N}\f0\fs24 \cf2 on IN}
aHorAlign=1
aVerAlign=1
aWrap=0
_201203_UML_SIGN
type=3
name=feaa90de_20
aShapeNum=3
frame.origin.x=0.000000
frame.origin.y=0.000000
frame.size.width=1.000000
frame.size.height=1.000000
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=0
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aAttached=0
arrowInP1=0
arrowInP2=1
arrowSize=13.000000
aHorAlign=1
aVerAlign=1
aWrap=1
point1.x=189.066406
point1.y=611.519531
point2.x=302.023438
point2.y=534.746094
p1_Direction=0
p2_Direction=0
lineType=1
f_DEFAULT_DIST_FROM_PARENT=49.000000
textPos2.x=0.000000
textPos2.y=0.000000
_201203_UML_SIGN
type=3
name=feac4e38_22
aShapeNum=3
frame.origin.x=0.000000
frame.origin.y=0.000000
frame.size.width=1.000000
frame.size.height=1.000000
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=0
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aAttached=0
arrowInP1=0
arrowInP2=1
arrowSize=13.000000
aHorAlign=1
aVerAlign=1
aWrap=1
point1.x=600.531250
point1.y=632.324219
point2.x=600.531250
point2.y=542.816406
p1_Direction=0
p2_Direction=0
lineType=1
f_DEFAULT_DIST_FROM_PARENT=46.000000
textPos2.x=0.000000
textPos2.y=0.000000
_201203_UML_SIGN
type=3
name=fead6237_23
aShapeNum=3
frame.origin.x=0.000000
frame.origin.y=0.000000
frame.size.width=1.000000
frame.size.height=1.000000
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=0
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aAttached=0
arrowInP1=0
arrowInP2=1
arrowSize=13.000000
aHorAlign=1
aVerAlign=1
aWrap=1
point1.x=415.554688
point1.y=341.746094
point2.x=350.631012
point2.y=475.378601
p1_Direction=0
p2_Direction=0
lineType=1
f_DEFAULT_DIST_FROM_PARENT=49.000000
textPos2.x=0.000000
textPos2.y=0.000000
_201203_UML_SIGN
type=3
name=feade60a_24
aShapeNum=3
frame.origin.x=0.000000
frame.origin.y=0.000000
frame.size.width=1.000000
frame.size.height=1.000000
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=0
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aAttached=0
arrowInP1=0
arrowInP2=1
arrowSize=13.000000
aHorAlign=1
aVerAlign=1
aWrap=1
point1.x=483.605469
point1.y=339.429688
point2.x=599.234375
point2.y=467.167969
p1_Direction=0
p2_Direction=0
lineType=1
f_DEFAULT_DIST_FROM_PARENT=46.000000
textPos2.x=0.000000
textPos2.y=0.000000
_201203_UML_SIGN
type=4
name=ff4b70c8_25
aShapeNum=0
frame.origin.x=734.445312
frame.origin.y=635.558594
frame.size.width=98.957031
frame.size.height=53.558594
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=0
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aAttached=1
boxText={\rtf1\ansi\ansicpg1252\cocoartf2512{XUONGDONG_N}\cocoatextscaling0\cocoaplatform0{\fonttbl\f0\fswiss\fcharset0 Helvetica;}{XUONGDONG_N}{\colortbl;\red255\green255\blue255;\red0\green0\blue0;}{XUONGDONG_N}{\*\expandedcolortbl;;\csgenericrgb\c0\c0\c0;}{XUONGDONG_N}\pard\tx560\tx1120\tx1680\tx2240\tx2800\tx3360\tx3920\tx4480\tx5040\tx5600\tx6160\tx6720\pardirnatural\qc\partightenfactor0{XUONGDONG_N}{XUONGDONG_N}\f0\fs26 \cf2 the DP}
aHorAlign=1
aVerAlign=1
aWrap=0
_201203_UML_SIGN
type=3
name=ff4bffaf_26
aShapeNum=3
frame.origin.x=0.000000
frame.origin.y=0.000000
frame.size.width=1.000000
frame.size.height=1.000000
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=0
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aAttached=0
arrowInP1=0
arrowInP2=1
arrowSize=13.000000
aHorAlign=1
aVerAlign=1
aWrap=1
point1.x=769.679688
point1.y=633.847656
point2.x=663.437500
point2.y=529.761719
p1_Direction=0
p2_Direction=0
lineType=1
f_DEFAULT_DIST_FROM_PARENT=49.000000
textPos2.x=0.000000
textPos2.y=0.000000
_201203_UML_SIGN
type=1
name=ff4ee0e0_27
aShapeNum=0
frame.origin.x=326.289062
frame.origin.y=386.343750
frame.size.width=119.300781
frame.size.height=46.007812
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=0
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aAttached=1
boxText={\rtf1\ansi\ansicpg1252\cocoartf2512{XUONGDONG_N}\cocoatextscaling0\cocoaplatform0{\fonttbl\f0\fswiss\fcharset0 Helvetica;}{XUONGDONG_N}{\colortbl;\red255\green255\blue255;\red0\green0\blue0;}{XUONGDONG_N}{\*\expandedcolortbl;;\csgenericrgb\c0\c0\c0;}{XUONGDONG_N}\pard\tx560\tx1120\tx1680\tx2240\tx2800\tx3360\tx3920\tx4480\tx5040\tx5600\tx6160\tx6720\pardirnatural\qc\partightenfactor0{XUONGDONG_N}{XUONGDONG_N}\f0\fs26 \cf2 nsubj}
aHorAlign=1
aVerAlign=1
aWrap=0
_201203_UML_SIGN
type=1
name=ff4fa45e_28
aShapeNum=0
frame.origin.x=491.140625
frame.origin.y=388.621094
frame.size.width=118.730469
frame.size.height=41.453125
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=0
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aAttached=1
boxText={\rtf1\ansi\ansicpg1252\cocoartf2512{XUONGDONG_N}\cocoatextscaling0\cocoaplatform0{\fonttbl\f0\fswiss\fcharset0 Helvetica;}{XUONGDONG_N}{\colortbl;\red255\green255\blue255;\red0\green0\blue0;}{XUONGDONG_N}{\*\expandedcolortbl;;\csgenericrgb\c0\c0\c0;}{XUONGDONG_N}\pard\tx560\tx1120\tx1680\tx2240\tx2800\tx3360\tx3920\tx4480\tx5040\tx5600\tx6160\tx6720\pardirnatural\qc\partightenfactor0{XUONGDONG_N}{XUONGDONG_N}\f0\fs26 \cf2 nmod}
aHorAlign=1
aVerAlign=1
aWrap=0
_201203_UML_SIGN
type=1
name=ff509630_29
aShapeNum=0
frame.origin.x=193.773438
frame.origin.y=554.566406
frame.size.width=126.371094
frame.size.height=41.261719
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=0
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aAttached=1
boxText={\rtf1\ansi\ansicpg1252\cocoartf2512{XUONGDONG_N}\cocoatextscaling0\cocoaplatform0{\fonttbl\f0\fswiss\fcharset0 Helvetica;}{XUONGDONG_N}{\colortbl;\red255\green255\blue255;\red0\green0\blue0;}{XUONGDONG_N}{\*\expandedcolortbl;;\csgenericrgb\c0\c0\c0;}{XUONGDONG_N}\pard\tx560\tx1120\tx1680\tx2240\tx2800\tx3360\tx3920\tx4480\tx5040\tx5600\tx6160\tx6720\pardirnatural\qc\partightenfactor0{XUONGDONG_N}{XUONGDONG_N}\f0\fs26 \cf2 det}
aHorAlign=1
aVerAlign=1
aWrap=0
_201203_UML_SIGN
type=1
name=ff51cb75_2a
aShapeNum=0
frame.origin.x=551.298828
frame.origin.y=565.941406
frame.size.width=104.582031
frame.size.height=37.285156
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=0
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aAttached=1
boxText={\rtf1\ansi\ansicpg1252\cocoartf2512{XUONGDONG_N}\cocoatextscaling0\cocoaplatform0{\fonttbl\f0\fswiss\fcharset0 Helvetica;}{XUONGDONG_N}{\colortbl;\red255\green255\blue255;\red0\green0\blue0;}{XUONGDONG_N}{\*\expandedcolortbl;;\csgenericrgb\c0\c0\c0;}{XUONGDONG_N}\pard\tx560\tx1120\tx1680\tx2240\tx2800\tx3360\tx3920\tx4480\tx5040\tx5600\tx6160\tx6720\pardirnatural\qc\partightenfactor0{XUONGDONG_N}{XUONGDONG_N}\f0\fs24 \cf2 case}
aHorAlign=1
aVerAlign=1
aWrap=0
_201203_UML_SIGN
type=1
name=ff536819_2b
aShapeNum=0
frame.origin.x=685.011719
frame.origin.y=572.417969
frame.size.width=110.542969
frame.size.height=40.781250
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=0
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aAttached=1
boxText={\rtf1\ansi\ansicpg1252\cocoartf2512{XUONGDONG_N}\cocoatextscaling0\cocoaplatform0{\fonttbl\f0\fswiss\fcharset0 Helvetica;}{XUONGDONG_N}{\colortbl;\red255\green255\blue255;\red0\green0\blue0;}{XUONGDONG_N}{\*\expandedcolortbl;;\csgenericrgb\c0\c0\c0;}{XUONGDONG_N}\pard\tx560\tx1120\tx1680\tx2240\tx2800\tx3360\tx3920\tx4480\tx5040\tx5600\tx6160\tx6720\pardirnatural\qc\partightenfactor0{XUONGDONG_N}{XUONGDONG_N}\f0\fs26 \cf2 det}
aHorAlign=1
aVerAlign=1
aWrap=0
_201203_UML_SIGN
type=33
name=ff2955_bd
aShapeNum=1
frame.origin.x=573.173162
frame.origin.y=123.651632
frame.size.width=245.737263
frame.size.height=519.750437
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=0
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aAttached=0
arrowInP1=0
arrowInP2=1
arrowSize=13.000000
p1_To_Object_Name=ff4b70c8_25
p2_To_Object_Name=fea02ecd_19
p1_To_Object_PosIndex=4
p2_To_Object_PosIndex=7
aHorAlign=1
aVerAlign=1
aWrap=1
point1.x=818.910424
point1.y=643.402069
point2.x=573.173162
point2.y=123.651632
p1_Direction=0
p2_Direction=1
lineType=1
f_DEFAULT_DIST_FROM_PARENT=49.000000
textPos2.x=0.000000
textPos2.y=0.000000
control1.x=0.000000
control1.y=20.000000
control2.x=-2.000000
control2.y=-15.000000
_201203_UML_SIGN
type=33
name=100cf34_be
aShapeNum=1
frame.origin.x=136.314737
frame.origin.y=137.445328
frame.size.width=227.560193
frame.size.height=483.505836
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=0
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aAttached=0
arrowInP1=0
arrowInP2=1
arrowSize=13.000000
p1_To_Object_Name=fea4618b_1b
p2_To_Object_Name=fea02ecd_19
p1_To_Object_PosIndex=0
p2_To_Object_PosIndex=12
aHorAlign=1
aVerAlign=1
aWrap=1
point1.x=136.314737
point1.y=620.951164
point2.x=363.874930
point2.y=137.445328
p1_Direction=0
p2_Direction=2
lineType=1
f_DEFAULT_DIST_FROM_PARENT=43.000000
textPos2.x=0.000000
textPos2.y=0.000000
control1.x=-3.356463
control1.y=-14.459818
control2.x=-2.000000
control2.y=-15.000000
_201203_UML_SIGN
type=1
name=105dbb3_bf
aShapeNum=0
frame.origin.x=126.453125
frame.origin.y=341.140625
frame.size.width=97.698303
frame.size.height=37.515625
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=0
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aAttached=1
boxText={\rtf1\ansi\ansicpg1252\cocoartf2512{XUONGDONG_N}\cocoatextscaling0\cocoaplatform0{\fonttbl\f0\fswiss\fcharset0 Helvetica;}{XUONGDONG_N}{\colortbl;\red255\green255\blue255;\red0\green0\blue0;}{XUONGDONG_N}{\*\expandedcolortbl;;\csgenericrgb\c0\c0\c0;}{XUONGDONG_N}\pard\tx560\tx1120\tx1680\tx2240\tx2800\tx3360\tx3920\tx4480\tx5040\tx5600\tx6160\tx6720\pardirnatural\qc\partightenfactor0{XUONGDONG_N}{XUONGDONG_N}\f0\fs26 \cf2 recommends}
aHorAlign=1
aVerAlign=1
aWrap=0
_201203_UML_SIGN
type=1
name=10767ae_c0
aShapeNum=0
frame.origin.x=769.789062
frame.origin.y=361.160156
frame.size.width=87.902344
frame.size.height=39.226562
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=0
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aAttached=1
boxText={\rtf1\ansi\ansicpg1252\cocoartf2512{XUONGDONG_N}\cocoatextscaling0\cocoaplatform0{\fonttbl\f0\fswiss\fcharset0 Helvetica;}{XUONGDONG_N}{\colortbl;\red255\green255\blue255;\red0\green0\blue0;}{XUONGDONG_N}{\*\expandedcolortbl;;\csgenericrgb\c0\c0\c0;}{XUONGDONG_N}\pard\tx560\tx1120\tx1680\tx2240\tx2800\tx3360\tx3920\tx4480\tx5040\tx5600\tx6160\tx6720\pardirnatural\qc\partightenfactor0{XUONGDONG_N}{XUONGDONG_N}\f0\fs26 \cf2 recommends}
aHorAlign=1
aVerAlign=1
aWrap=0
_201203_UML_SIGN
type=3
name=153eedc3_19
aShapeNum=3
frame.origin.x=0.000000
frame.origin.y=0.000000
frame.size.width=1.000000
frame.size.height=1.000000
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=0
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aAttached=0
arrowInP1=0
arrowInP2=1
arrowSize=13.000000
aHorAlign=1
aVerAlign=1
aWrap=1
point1.x=369.339844
point1.y=141.792969
point2.x=295.210938
point2.y=477.562500
p1_Direction=0
p2_Direction=0
lineType=1
f_DEFAULT_DIST_FROM_PARENT=55.000000
textPos2.x=0.000000
textPos2.y=0.000000
_201203_UML_SIGN
type=3
name=153fcabb_1a
aShapeNum=3
frame.origin.x=0.000000
frame.origin.y=0.000000
frame.size.width=1.000000
frame.size.height=1.000000
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=0
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aAttached=0
arrowInP1=0
arrowInP2=1
arrowSize=13.000000
aHorAlign=1
aVerAlign=1
aWrap=1
point1.x=546.816406
point1.y=140.671875
point2.x=660.929688
point2.y=480.390625
p1_Direction=0
p2_Direction=0
lineType=1
f_DEFAULT_DIST_FROM_PARENT=55.000000
textPos2.x=0.000000
textPos2.y=0.000000
_201203_UML_SIGN
type=1
name=1552b39d_1b
aShapeNum=0
frame.origin.x=290.480469
frame.origin.y=331.976562
frame.size.width=77.250000
frame.size.height=35.488281
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=0
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aAttached=1
boxText={\rtf1\ansi\ansicpg1252\cocoartf2512{XUONGDONG_N}\cocoatextscaling0\cocoaplatform0{\fonttbl\f0\fswiss\fcharset0 Helvetica;}{XUONGDONG_N}{\colortbl;\red255\green255\blue255;\red0\green0\blue0;}{XUONGDONG_N}{\*\expandedcolortbl;;\csgenericrgb\c0\c0\c0;}{XUONGDONG_N}\pard\tx560\tx1120\tx1680\tx2240\tx2800\tx3360\tx3920\tx4480\tx5040\tx5600\tx6160\tx6720\pardirnatural\qc\partightenfactor0{XUONGDONG_N}{XUONGDONG_N}\f0\fs26 \cf2 about}
aHorAlign=1
aVerAlign=1
aWrap=0
_201203_UML_SIGN
type=1
name=15551b5b_1c
aShapeNum=0
frame.origin.x=575.253906
frame.origin.y=305.562500
frame.size.width=85.261719
frame.size.height=39.281250
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=0
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aAttached=1
boxText={\rtf1\ansi\ansicpg1252\cocoartf2512{XUONGDONG_N}\cocoatextscaling0\cocoaplatform0{\fonttbl\f0\fswiss\fcharset0 Helvetica;}{XUONGDONG_N}{\colortbl;\red255\green255\blue255;\red0\green0\blue0;}{XUONGDONG_N}{\*\expandedcolortbl;;\csgenericrgb\c0\c0\c0;}{XUONGDONG_N}\pard\tx560\tx1120\tx1680\tx2240\tx2800\tx3360\tx3920\tx4480\tx5040\tx5600\tx6160\tx6720\pardirnatural\qc\partightenfactor0{XUONGDONG_N}{XUONGDONG_N}\f0\fs26 \cf2 about}
aHorAlign=1
aVerAlign=1
aWrap=0
_201203_UML_SIGN
type=33
name=16dc2780_1d
aShapeNum=1
frame.origin.x=271.836529
frame.origin.y=137.445328
frame.size.width=92.038401
frame.size.height=357.411242
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=0
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aAttached=0
arrowInP1=0
arrowInP2=1
arrowSize=13.000000
p1_To_Object_Name=fe9d8aa4_17
p2_To_Object_Name=fea02ecd_19
p1_To_Object_PosIndex=15
p2_To_Object_PosIndex=12
aHorAlign=1
aVerAlign=1
aWrap=1
point1.x=271.836529
point1.y=494.856569
point2.x=363.874930
point2.y=137.445328
p1_Direction=3
p2_Direction=2
lineType=1
f_DEFAULT_DIST_FROM_PARENT=40.000000
textPos2.x=0.000000
textPos2.y=0.000000
control1.x=6.845086
control1.y=-14.886669
control2.x=-2.000000
control2.y=-15.000000
_201203_UML_SIGN
type=33
name=16dfd662_5c
aShapeNum=1
frame.origin.x=566.242188
frame.origin.y=137.789062
frame.size.width=106.321040
frame.size.height=355.053195
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=0
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aAttached=0
arrowInP1=0
arrowInP2=1
arrowSize=13.000000
p1_To_Object_Name=fe9e7c37_18
p2_To_Object_Name= 
p1_To_Object_PosIndex=5
p2_To_Object_PosIndex=7
aHorAlign=1
aVerAlign=1
aWrap=1
point1.x=672.563227
point1.y=492.842257
point2.x=566.242188
point2.y=137.789062
p1_Direction=1
p2_Direction=1
lineType=1
f_DEFAULT_DIST_FROM_PARENT=52.000000
textPos2.x=0.000000
textPos2.y=0.000000
control1.x=0.000000
control1.y=20.000000
control2.x=-2.000000
control2.y=-15.000000
_201203_UML_SIGN
type=1
name=16e0c033_5d
aShapeNum=0
frame.origin.x=233.589844
frame.origin.y=277.224609
frame.size.width=86.554688
frame.size.height=33.214844
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=0
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aAttached=1
boxText={\rtf1\ansi\ansicpg1252\cocoartf2512{XUONGDONG_N}\cocoatextscaling0\cocoaplatform0{\fonttbl\f0\fswiss\fcharset0 Helvetica;}{XUONGDONG_N}{\colortbl;\red255\green255\blue255;\red0\green0\blue0;}{XUONGDONG_N}{\*\expandedcolortbl;;\csgenericrgb\c0\c0\c0;}{XUONGDONG_N}\pard\tx560\tx1120\tx1680\tx2240\tx2800\tx3360\tx3920\tx4480\tx5040\tx5600\tx6160\tx6720\pardirnatural\qc\partightenfactor0{XUONGDONG_N}{XUONGDONG_N}\f0\fs26 \cf2 recommends}
aHorAlign=1
aVerAlign=1
aWrap=0
_201203_UML_SIGN
type=1
name=16e25b08_5e
aShapeNum=0
frame.origin.x=615.953125
frame.origin.y=232.816406
frame.size.width=97.550781
frame.size.height=39.281250
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=0
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aAttached=1
boxText={\rtf1\ansi\ansicpg1252\cocoartf2512{XUONGDONG_N}\cocoatextscaling0\cocoaplatform0{\fonttbl\f0\fswiss\fcharset0 Helvetica;}{XUONGDONG_N}{\colortbl;\red255\green255\blue255;\red0\green0\blue0;}{XUONGDONG_N}{\*\expandedcolortbl;;\csgenericrgb\c0\c0\c0;}{XUONGDONG_N}\pard\tx560\tx1120\tx1680\tx2240\tx2800\tx3360\tx3920\tx4480\tx5040\tx5600\tx6160\tx6720\pardirnatural\qc\partightenfactor0{XUONGDONG_N}{XUONGDONG_N}\f0\fs26 \cf2 recommends}
aHorAlign=1
aVerAlign=1
aWrap=0
_201203_UML_SIGN
type=3
name=85eb7a52_43
aShapeNum=3
frame.origin.x=0.000000
frame.origin.y=0.000000
frame.size.width=1.000000
frame.size.height=1.000000
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=0
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aAttached=0
arrowInP1=0
arrowInP2=1
arrowSize=13.000000
aHorAlign=1
aVerAlign=1
aWrap=1
point1.x=444.449219
point1.y=152.167969
point2.x=444.449219
point2.y=175.289062
p1_Direction=0
p2_Direction=0
lineType=1
f_DEFAULT_DIST_FROM_PARENT=55.000000
textPos2.x=0.000000
textPos2.y=0.000000
_201203_UML_SIGN
type=3
name=8605b2b8_2e9
aShapeNum=3
frame.origin.x=0.000000
frame.origin.y=0.000000
frame.size.width=1.000000
frame.size.height=1.000000
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=0
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aAttached=0
arrowInP1=0
arrowInP2=1
arrowSize=13.000000
aHorAlign=1
aVerAlign=1
aWrap=1
point1.x=446.593750
point1.y=215.914062
point2.x=446.593750
point2.y=238.750000
p1_Direction=0
p2_Direction=0
lineType=1
f_DEFAULT_DIST_FROM_PARENT=52.000000
textPos2.x=0.000000
textPos2.y=0.000000

